Support or Refute: Analyzing the Stance of Evidence to Detect Out-of-Context Mis- and Disinformation

Mis- and disinformation online have become a major societal problem as major sources of online harms of different kinds. One common form of mis- and disinformation is out-of-context (OOC) information, where different pieces of information are falsely associated, e.g., a real image combined with a false textual caption or a misleading textual description. Although some past studies have attempted to defend against OOC mis- and disinformation through external evidence, they tend to disregard the role of different pieces of evidence with different stances. Motivated by the intuition that the stance of evidence represents a bias towards different detection results, we propose a stance extraction network (SEN) that can extract the stances of different pieces of multi-modal evidence in a unified framework. Moreover, we introduce a support-refutation score calculated based on the co-occurrence relations of named entities into the textual SEN. Extensive experiments on a public large-scale dataset demonstrated that our proposed method outperformed the state-of-the-art baselines, with the best model achieving a performance gain of 3.2% in accuracy. The source code and checkpoints are publicly available at https://github.com/yx3266/SEN.

==> falsified.dat <==
-2.0	0	0.014713155291790306
-2.0	1	0.018034036068072135
-2.0	2	0.007850707850707852
-2.0	3	0.010196374622356496
-2.0	4	0.0127225659805531

-1.5	0	0.08395153313550939
-1.5	1	0.0745491490982982
-1.5	2	0.02471042471042471
-1.5	3	0.06445115810674723
-1.5	4	0.062192195984341454

-1.0	0	0.33580613254203756
-1.0	1	0.2820675641351283
-1.0	2	0.058944658944658945
-1.0	3	0.28965256797583083
-1.0	4	0.24295996969314307

-0.5	0	0.39589515331355096
-0.5	1	0.42291084582169164
-0.5	2	0.1462033462033462
-0.5	3	0.4334088620342397
-0.5	4	0.35077029928021214

0.0	0	0.1476261127596439
0.0	1	0.174752349504699
0.0	2	0.2557271557271557
0.0	3	0.18126888217522658
0.0	4	0.18932314686197751

0.5	0	0.015702274975272008
0.5	1	0.020701041402082804
0.5	2	0.31415701415701414
0.5	3	0.015483383685800604
0.5	4	0.090099760070716

1.0	0	0.004698318496538081
1.0	1	0.005334010668021336
1.0	2	0.15057915057915058
1.0	3	0.004909365558912387
1.0	4	0.04069326935219093

1.5	0	0.001112759643916914
1.5	1	0.001524003048006096
1.5	2	0.03153153153153153
1.5	3	0.0005035246727089627
1.5	4	0.008523803510544261

2.0	0	0.0004945598417408506
2.0	1	0.000127000254000508
2.0	2	0.010296010296010296
2.0	3	0.00012588116817724068
2.0	4	0.0027149892663215053


==> pristine.dat <==
-2.0	0	0.0035740695094897707
-2.0	1	0.0031665611146295125
-2.0	2	0.005018659117230729
-2.0	3	0.0022181146025878
-2.0	4	0.0034801693055337827

-1.5	0	0.017747103771259553
-1.5	1	0.01291956934768841
-1.5	2	0.01569939518723459
-1.5	3	0.014294516327788047
-1.5	4	0.01517479228719235

-1.0	0	0.03832881439487306
-1.0	1	0.034578847371754276
-1.0	2	0.029339853300733496
-1.0	3	0.03795440542205792
-1.0	4	0.03511522182160213

-0.5	0	0.081094404732561
-0.5	1	0.06789107029765674
-0.5	2	0.06266889718182989
-0.5	3	0.11078250154035736
-0.5	4	0.08089042169619062

0.0	0	0.1868375647029825
0.0	1	0.18328055731475618
0.0	2	0.1531334448590915
0.0	3	0.23425754775107824
0.0	4	0.1898103150964101

0.5	0	0.22578259797880207
0.5	1	0.22849905003166562
0.5	2	0.23896538412044782
0.5	3	0.23401109057301295
0.5	4	0.23176046402257408

1.0	0	0.19768301700764113
1.0	1	0.21659278024065864
1.0	2	0.23690644704671213
1.0	3	0.17695625385089342
1.0	4	0.20664680984480327

1.5	0	0.13384274094158244
1.5	1	0.12628245725142495
1.5	2	0.13601853043366363
1.5	3	0.10548367221195318
1.5	4	0.12528609499921617

2.0	0	0.11510968696080848
2.0	1	0.12678910702976567
2.0	2	0.12224938875305623
2.0	3	0.0840418977202711
2.0	4	0.11183571092647751

